Net-Gain-Optimized Constellation Shaping for the 5G NR DFT-s-OFDM Uplink: Probabilistic, Geometric, and Joint Designs

Constellation shaping improves the achievable information rate of coded modulation. On the single-carrier uplink waveform of 5G New Radio, discrete Fourier transform (DFT)- spread orthogonal frequency division multiplexing (OFDM), the same shaping can also raise the peak-to-average power ratio (PAPR). A higher PAPR forces more power amplifier back- off and reduces the link budget. Prior work characterized this penalty for fixed probabilistically and geometrically shaped constellations, but did not turn the trade-off into a design objective. We optimize constellation shaping (CS) to maximize the net-gain, i.e., the sum of the communication gain and the PAPR gain, at the fixed spectral efficiency of 4 bits per channel use for 64-QAM. We apply it to probabilistic shaping (PS), geometric shaping (GS), and a joint scheme that combines both. As the coded block error rate cannot be evaluated inside a gradient loop, we use the achievable information rate as a surrogate for the communication performance and the PAPR surrogate as differentiable cost functions for the optimizer. The learned constellations are then validated on a complete DFT-s-OFDM link-level chain. Conventional Maxwell-Boltzmann PS yields a negative net-gain, but net-gain-aware optimization removes this deficit in every method. GS converts it into a substantial gain, as it not only improves the communication performance but also lowers the PAPR below the uniform 64-QAM reference, achieving the largest net-gain among the CS methods studied.

==> figs/bler.dat <==
snr b0 b1 b2 b3 b4 b5
12 1 0.96915 0.99924 0.99991 0.99999 0.99548
12.1 1 0.92926 0.99755 0.99954 0.99993 0.98613
12.2 1 0.85979 0.99317 0.99822 0.99969 0.96411
12.3 0.99999 0.75413 0.98304 0.99414 0.99874 0.92013
12.4 0.99994 0.61836 0.9627 0.98307 0.99575 0.84464
12.5 0.99967 0.46682 0.92621 0.95801 0.98731 0.73524
12.6 0.99868 0.3215 0.86697 0.90942 0.96858 0.59599
12.7 0.99536 0.19894 0.78263 0.82975 0.93208 0.44484
12.8 0.98641 0.11109 0.67516 0.71621 0.86988 0.30151
12.9 0.96584 0.055632 0.55244 0.57671 0.77834 0.18451
13 0.92671 0.025101 0.4246 0.42773 0.65995 0.10191
13.1 0.85941 0.010177 0.3044 0.28853 0.52436 0.05016
13.2 0.76151 0.003843 0.20447 0.17642 0.38855 0.022415
13.3 0.63766 0.001246 0.12641 0.09729 0.26398 0.008758
13.4 0.50081 0.000449 0.072716 0.048138 0.16539 0.00323
13.5 0.36335 0.000173 0.03856 0.021576 0.095051 0.001152
13.6 0.24175 4.9e-05 0.019055 0.008638 0.04996 0.000369
13.7 0.14776 1.9e-05 0.008687 0.003313 0.023916 0.000122
13.8 0.082537 1.3e-05 0.003717 0.001115 0.010513 4.9e-05
13.9 0.042029 1e-05 0.001464 0.000356 0.004194 2e-05
14 0.01912 2e-06 0.000501 0.000125 0.001529 1.3e-05
14.1 0.008151 5e-06 0.000158 4.5e-05 0.000514 7e-06
14.2 0.003224 nan 5.4e-05 2.4e-05 0.000153 5e-06
14.3 0.001146 2e-06 2.6e-05 1.5e-05 6.3e-05 1e-06
14.4 0.00037 nan 4e-06 3e-06 1.5e-05 2e-06
14.5 0.00011 nan 2e-06 3e-06 1.3e-05 1e-06
14.6 3.4e-05 nan 1e-06 2e-06 1e-06 nan
14.7 1.2e-05 1e-06 nan 2e-06 4e-06 nan
14.8 4e-06 nan nan nan 3e-06 nan
14.9 nan nan nan nan 2e-06 nan
15 2e-06 nan nan 1e-06 1e-06 nan


==> figs/ccdf_papr.dat <==
papr_dB,Uniform64QAM,MB_H_5_1_,ATSC3_0NUC,PSNetgain,GSNetgain,JointNetgain
0,1,1,1,1,1,1
0.25,1,1,1,1,1,1
0.5,1,1,1,1,1,1
0.75,1,1,1,1,1,1
1,1,1,1,1,1,1
1.25,1,1,1,1,1,1
1.5,1,1,1,1,1,1
1.75,1,1,1,1,1,1
2,1,1,1,1,1,1
2.25,1,1,1,1,1,1
2.5,1,1,1,1,1,1
2.75,1,1,1,1,1,1
3,1,1,1,1,1,1
3.25,1,1,1,1,1,1
3.5,1,1,1,1,1,1
3.75,1,1,1,1,0.99999975,1
4,0.999998,1,0.99999975,1,0.999995,1
4.25,0.99996025,1,0.999998,0.99999975,0.99993875,1
4.5,0.99949425,1,0.99994525,0.999983,0.999347,0.99999775
4.75,0.99644325,1,0.99940425,0.999732,0.995784,0.99996325
5,0.98398125,0.999998,0.9961475,0.99765075,0.982216,0.9994885
5.25,0.949753,0.99994175,0.9837665,0.98784575,0.94618325,0.99616225
5.5,0.88075425,0.99933,0.9510375,0.95919225,0.87513225,0.98295025
5.75,0.77305725,0.995463,0.88549475,0.9005335,0.764661,0.94936925
6,0.635943,0.981284,0.7836035,0.80553775,0.62462625,0.88379025
6.25,0.48865825,0.94649725,0.65336825,0.67464875,0.47549475,0.77761175
6.5,0.3511265,0.8800015,0.51087375,0.52579225,0.33650775,0.63836475
6.75,0.236732,0.7748445,0.37456975,0.38514775,0.221849,0.4917855
7,0.15015225,0.63912175,0.25770225,0.267178,0.1363095,0.357858
7.25,0.08991,0.49638075,0.166635,0.175743,0.078061,0.2463995
7.5,0.050717,0.367231,0.1012005,0.10938575,0.04153725,0.160224
7.75,0.02695925,0.25881575,0.05774475,0.06481375,0.02044475,0.0990855
8,0.01350675,0.171611,0.0306635,0.0365445,0.00928125,0.0583575
8.25,0.006271,0.10676475,0.015221,0.019643,0.00381925,0.03288325
8.5,0.0026655,0.06298,0.00694025,0.0100335,0.001428,0.0177225
8.75,0.00104925,0.03566525,0.00291175,0.00479975,0.00047725,0.0090195
9,0.00038075,0.01942275,0.00109425,0.00214875,0.0001345,0.0043665
9.25,0.00012525,0.01012025,0.000383,0.000904,3.025e-05,0.00198675
9.5,3.35e-05,0.005056,0.000114,0.0003535,6.25e-06,0.0008575
9.75,8.25e-06,0.002372,2.925e-05,0.0001305,1.5e-06,0.00034025
10,1.75e-06,0.00105275,6.75e-06,4.05e-05,2.5e-07,0.00012
10.25,7.5e-07,0.00044,7.5e-07,1.275e-05,2.5e-07,4.45e-05
10.5,NaN,0.00017925,2.5e-07,5e-06,NaN,1.5e-05
10.75,NaN,6.025e-05,NaN,2e-06,NaN,2.5e-06
11,NaN,2.05e-05,NaN,7.5e-07,NaN,2.5e-07
11.25,NaN,6.75e-06,NaN,NaN,NaN,NaN
11.5,NaN,2.5e-06,NaN,NaN,NaN,NaN
11.75,NaN,2.5e-07,NaN,NaN,NaN,NaN
12,NaN,NaN,NaN,NaN,NaN,NaN


==> figs/const_gs.dat <==
x y p ms
0.19083 0.15656 0.015625 1.403
0.53849 0.16028 0.015625 1.403
0.87131 0.15450 0.015625 1.403
1.26636 0.15942 0.015625 1.403
0.17629 0.34742 0.015625 1.403
0.52804 0.38808 0.015625 1.403
0.85002 0.42281 0.015625 1.403
1.21540 0.46639 0.015625 1.403
0.16346 0.65915 0.015625 1.403
0.48316 0.69860 0.015625 1.403
0.79418 0.78961 0.015625 1.403
1.12234 0.85638 0.015625 1.403
0.14987 0.95042 0.015625 1.403
0.21205 1.35641 0.015625 1.403
0.40000 0.92182 0.015625 1.403
0.62051 1.18269 0.015625 1.403
-0.19083 0.15656 0.015625 1.403
-0.53849 0.16028 0.015625 1.403
-0.87131 0.15450 0.015625 1.403
-1.26636 0.15942 0.015625 1.403
-0.17629 0.34742 0.015625 1.403
-0.52804 0.38808 0.015625 1.403
-0.85002 0.42281 0.015625 1.403
-1.21540 0.46639 0.015625 1.403
-0.16346 0.65915 0.015625 1.403
-0.48316 0.69860 0.015625 1.403
-0.79418 0.78961 0.015625 1.403
-1.12234 0.85638 0.015625 1.403
-0.14987 0.95042 0.015625 1.403
-0.21205 1.35641 0.015625 1.403
-0.40000 0.92182 0.015625 1.403
-0.62051 1.18269 0.015625 1.403
-0.19083 -0.15656 0.015625 1.403
-0.53849 -0.16028 0.015625 1.403
-0.87131 -0.15450 0.015625 1.403
-1.26636 -0.15942 0.015625 1.403
-0.17629 -0.34742 0.015625 1.403
-0.52804 -0.38808 0.015625 1.403
-0.85002 -0.42281 0.015625 1.403
-1.21540 -0.46639 0.015625 1.403
-0.16346 -0.65915 0.015625 1.403
-0.48316 -0.69860 0.015625 1.403
-0.79418 -0.78961 0.015625 1.403
-1.12234 -0.85638 0.015625 1.403
-0.14987 -0.95042 0.015625 1.403
-0.21205 -1.35641 0.015625 1.403
-0.40000 -0.92182 0.015625 1.403
-0.62051 -1.18269 0.015625 1.403
0.19083 -0.15656 0.015625 1.403
0.53849 -0.16028 0.015625 1.403
0.87131 -0.15450 0.015625 1.403
1.26636 -0.15942 0.015625 1.403
0.17629 -0.34742 0.015625 1.403
0.52804 -0.38808 0.015625 1.403
0.85002 -0.42281 0.015625 1.403
1.21540 -0.46639 0.015625 1.403
0.16346 -0.65915 0.015625 1.403
0.48316 -0.69860 0.015625 1.403
0.79418 -0.78961 0.015625 1.403
1.12234 -0.85638 0.015625 1.403
0.14987 -0.95042 0.015625 1.403
0.21205 -1.35641 0.015625 1.403
0.40000 -0.92182 0.015625 1.403
0.62051 -1.18269 0.015625 1.403


==> figs/const_joint.dat <==
x y p ms
0.25799 0.25799 0.054477 3.151
0.25799 0.75740 0.043511 2.658
0.25799 1.21705 0.017035 1.467
0.25799 1.64338 0.001678 0.776
0.75740 0.25799 0.043511 2.658
0.75740 0.75740 0.034753 2.264
0.75740 1.21705 0.013606 1.312
0.75740 1.64338 0.001340 0.760
1.21705 0.25799 0.017035 1.467
1.21705 0.75740 0.013606 1.312
1.21705 1.21705 0.005327 0.940
1.21705 1.64338 0.000525 0.724
1.64338 0.25799 0.001678 0.776
1.64338 0.75740 0.001340 0.760
1.64338 1.21705 0.000525 0.724
1.64338 1.64338 0.000052 0.702
-0.25799 0.25799 0.054477 3.151
-0.25799 0.75740 0.043511 2.658
-0.25799 1.21705 0.017035 1.467
-0.25799 1.64338 0.001678 0.776
-0.75740 0.25799 0.043511 2.658
-0.75740 0.75740 0.034753 2.264
-0.75740 1.21705 0.013606 1.312
-0.75740 1.64338 0.001340 0.760
-1.21705 0.25799 0.017035 1.467
-1.21705 0.75740 0.013606 1.312
-1.21705 1.21705 0.005327 0.940
-1.21705 1.64338 0.000525 0.724
-1.64338 0.25799 0.001678 0.776
-1.64338 0.75740 0.001340 0.760
-1.64338 1.21705 0.000525 0.724
-1.64338 1.64338 0.000052 0.702
-0.25799 -0.25799 0.054477 3.151
-0.25799 -0.75740 0.043511 2.658
-0.25799 -1.21705 0.017035 1.467
-0.25799 -1.64338 0.001678 0.776
-0.75740 -0.25799 0.043511 2.658
-0.75740 -0.75740 0.034753 2.264
-0.75740 -1.21705 0.013606 1.312
-0.75740 -1.64338 0.001340 0.760
-1.21705 -0.25799 0.017035 1.467
-1.21705 -0.75740 0.013606 1.312
-1.21705 -1.21705 0.005327 0.940
-1.21705 -1.64338 0.000525 0.724
-1.64338 -0.25799 0.001678 0.776
-1.64338 -0.75740 0.001340 0.760
-1.64338 -1.21705 0.000525 0.724
-1.64338 -1.64338 0.000052 0.702
0.25799 -0.25799 0.054477 3.151
0.25799 -0.75740 0.043511 2.658
0.25799 -1.21705 0.017035 1.467
0.25799 -1.64338 0.001678 0.776
0.75740 -0.25799 0.043511 2.658
0.75740 -0.75740 0.034753 2.264
0.75740 -1.21705 0.013606 1.312
0.75740 -1.64338 0.001340 0.760
1.21705 -0.25799 0.017035 1.467
1.21705 -0.75740 0.013606 1.312
1.21705 -1.21705 0.005327 0.940
1.21705 -1.64338 0.000525 0.724
1.64338 -0.25799 0.001678 0.776
1.64338 -0.75740 0.001340 0.760
1.64338 -1.21705 0.000525 0.724
1.64338 -1.64338 0.000052 0.702


==> figs/const_ps.dat <==
x y p ms
-1.65976 -1.65976 0.000011 0.700
-1.18555 -1.65976 0.000271 0.712
-0.71133 -1.65976 0.000736 0.733
-0.23711 -1.65976 0.000617 0.728
0.23711 -1.65976 0.000617 0.728
0.71133 -1.65976 0.000736 0.733
1.18555 -1.65976 0.000271 0.712
1.65976 -1.65976 0.000011 0.700
-1.65976 -1.18555 0.000271 0.712
-1.18555 -1.18555 0.006860 1.009
-0.71133 -1.18555 0.018657 1.540
-0.23711 -1.18555 0.015626 1.403
0.23711 -1.18555 0.015626 1.403
0.71133 -1.18555 0.018657 1.540
1.18555 -1.18555 0.006860 1.009
1.65976 -1.18555 0.000271 0.712
-1.65976 -0.71133 0.000736 0.733
-1.18555 -0.71133 0.018657 1.540
-0.71133 -0.71133 0.050738 2.983
-0.23711 -0.71133 0.042494 2.612
0.23711 -0.71133 0.042494 2.612
0.71133 -0.71133 0.050738 2.983
1.18555 -0.71133 0.018657 1.540
1.65976 -0.71133 0.000736 0.733
-1.65976 -0.23711 0.000617 0.728
-1.18555 -0.23711 0.015626 1.403
-0.71133 -0.23711 0.042494 2.612
-0.23711 -0.23711 0.035590 2.302
0.23711 -0.23711 0.035590 2.302
0.71133 -0.23711 0.042494 2.612
1.18555 -0.23711 0.015626 1.403
1.65976 -0.23711 0.000617 0.728
-1.65976 0.23711 0.000617 0.728
-1.18555 0.23711 0.015626 1.403
-0.71133 0.23711 0.042494 2.612
-0.23711 0.23711 0.035590 2.302
0.23711 0.23711 0.035590 2.302
0.71133 0.23711 0.042494 2.612
1.18555 0.23711 0.015626 1.403
1.65976 0.23711 0.000617 0.728
-1.65976 0.71133 0.000736 0.733
-1.18555 0.71133 0.018657 1.540
-0.71133 0.71133 0.050738 2.983
-0.23711 0.71133 0.042494 2.612
0.23711 0.71133 0.042494 2.612
0.71133 0.71133 0.050738 2.983
1.18555 0.71133 0.018657 1.540
1.65976 0.71133 0.000736 0.733
-1.65976 1.18555 0.000271 0.712
-1.18555 1.18555 0.006860 1.009
-0.71133 1.18555 0.018657 1.540
-0.23711 1.18555 0.015626 1.403
0.23711 1.18555 0.015626 1.403
0.71133 1.18555 0.018657 1.540
1.18555 1.18555 0.006860 1.009
1.65976 1.18555 0.000271 0.712
-1.65976 1.65976 0.000011 0.700
-1.18555 1.65976 0.000271 0.712
-0.71133 1.65976 0.000736 0.733
-0.23711 1.65976 0.000617 0.728
0.23711 1.65976 0.000617 0.728
0.71133 1.65976 0.000736 0.733
1.18555 1.65976 0.000271 0.712
1.65976 1.65976 0.000011 0.700

